Improving Pretrained Models for Zero-shot Multi-label Text Classification through Reinforced Label Hierarchy Reasoning

Exploiting label hierarchies has become a promising approach to tackling the zero-shot multi-label text classification (ZS-MTC) problem. Conventional methods aim to learn a matching model between text and labels, using a graph encoder to incorporate label hierarchies to obtain effective label representations \cite{rios2018few}. More recently, pretrained models like BERT \cite{devlin2018bert} have been used to convert classification tasks into a textual entailment task \cite{yin-etal-2019-benchmarking}. This approach is naturally suitable for the ZS-MTC task. However, pretrained models are underexplored in the existing work because they do not generate individual vector representations for text or labels, making it unintuitive to combine them with conventional graph encoding methods. In this paper, we explore to improve pretrained models with label hierarchies on the ZS-MTC task. We propose a Reinforced Label Hierarchy Reasoning (RLHR) approach to encourage interdependence among labels in the hierarchies during training. Meanwhile, to overcome the weakness of flat predictions, we design a rollback algorithm that can remove logical errors from predictions during inference. Experimental results on three real-life datasets show that our approach achieves better performance and outperforms previous non-pretrained methods on the ZS-MTC task.

==> data/qba_lambda.txt <==
Index	distil-logic	distil-macro-f1	distil-micro-f1	bert-logic	bert-macro-f1	bert-micro-f1
1	0.31	0.1002	0.1436	0.2863	0.1422	0.1614
5	0.5479	0.1921	0.2441	0.5303	0.2334	0.265
10	0.7186	0.2284	0.2774	0.7195	0.2667	0.2974
20	0.83	0.2385	0.2778	0.7925	0.2739	0.3019
30	0.8443	0.2396	0.2755	0.8904	0.2749	0.3023
40	1.0761	0.253	0.2759	0.9645	0.2777	0.3017
50	1.1447	0.2523	0.2685	1.0396	0.2795	0.3007

==> data/wos_lambda.txt <==
Index	distil-logic	distil-macro-f1	distil-micro-f1	bert-logic	bert-macro-f1	bert-micro-f1
1	0.3432	0.7346	0.7342	0.2781	0.7573	0.7744	
5	0.3787	0.7439	0.718	0.1938	0.7864	0.7918
10	0.4292	0.7195	0.6764	0.1874	0.7962	0.7908
20	0.4781	0.6868	0.6253	0.2367	0.7726	0.7568
30	0.5321	0.6563	0.5861	0.2354	0.7623	0.7432
40	0.5236	0.655	0.5806	0.2599	0.7518	0.731
50	0.5198	0.6592	0.5856	0.2922	0.7374	0.7132

==> data/yelp_lambda.txt <==
Index	distil-logic	distil-macro-f1	distil-micro-f1	bert-logic	bert-macro-f1	bert-micro-f1
1	0.2089	0.1894	0.2187	0.1906	0.3185	0.3527
5	0.2736	0.3401	0.3799	0.2431	0.4021	0.4372
10	0.3234	0.4023	0.4304	0.2663	0.4249	0.4571
20	0.3469	0.4294	0.4434	0.3223	0.4657	0.4897
30	0.3347	0.4216	0.4387	0.2952	0.4546	0.4826
40	0.3747	0.4319	0.4344	0.341	0.4533	0.4829
50	0.3608	0.4307	0.4298	0.3303	0.4601	0.4852
